Circuit-Based Program Verification: Sequential Circuits as an Intermediate Representation for Verifying C Programs

Formal verification of software programs and hardware designs shares the common goal of reasoning about state-transition systems, yet the two communities have largely developed separate intermediate representations and verification algorithms. This paper investigates sequential circuits as an intermediate representation for software verification, with the goal of enabling direct application of hardware-model-checking techniques. We present Circuit-Based Program Verification (CPV), a modular framework that translates C programs into sequential circuits and employs off-the-shelf hardware model checkers as backends. Unlike traditional software verifiers, which typically rely on path-based exploration, CPV reasons over sequential circuits, where a program's control and data flows are folded into a monolithic transition relation that can be analyzed as a whole. The framework supports reachability-safety and termination analyses and integrates multiple state-of-the-art hardware model checkers, which together provide access to diverse verification algorithms, including bounded model checking, $k$-induction, and IC3/PDR. Counterexamples found by hardware model checkers are automatically translated back into software-verification witnesses for users to interpret verification results. We conducted a comprehensive evaluation on a benchmark suite of more than 16000 tasks. Our results show that CPV achieved competitive performance against five well-established software verifiers and exhibited complementary strengths by uniquely solving tasks that other verifiers cannot handle.

==> eval-results/csv/cpachecker.svcomp.ReachSafety-BitVectors.cputime.quantile.csv <==
1	sv-benchmarks/c/bitvector-regression/signextension-2.yml	true	true	4.789281	2.556298770941794	180326400	apollon151
2	sv-benchmarks/c/bitvector-regression/signextension2-1.yml	true	true	4.816495	2.554005041718483	180195328	apollon115
3	sv-benchmarks/c/bitvector-regression/integerpromotion-2.yml	true	true	4.905236	2.6381231611594558	180334592	apollon052
4	sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-1.yml	false	false(unreach-call)	5.046189	2.7450053365901113	185872384	apollon079
5	sv-benchmarks/c/bitvector-regression/signextension2-2.yml	false	false(unreach-call)	5.23006	2.8230819925665855	188059648	apollon150
6	sv-benchmarks/c/bitvector-regression/implicitfloatconversion.yml	false	false(unreach-call)	5.355791	2.8562938757240772	184623104	apollon095
7	sv-benchmarks/c/bitvector-regression/integerpromotion-3.yml	false	false(unreach-call)	5.437466	2.9017160134389997	192126976	apollon140
8	sv-benchmarks/c/bitvector/gcd_4.yml	true	true	5.56818	2.980814845301211	204210176	apollon013
9	sv-benchmarks/c/bitvector/num_conversion_1.yml	true	true	5.593132	3.021320069208741	202547200	apollon166
10	sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-2.yml	true	true	5.627269	3.0214501041918993	180719616	apollon018
11	sv-benchmarks/c/bitvector-regression/signextension-1.yml	false	false(unreach-call)	5.820958	3.1320715602487326	186273792	apollon168
12	sv-benchmarks/c/bitvector/jain_2-1.yml	true	true	6.37839	3.407387513667345	239783936	apollon045
13	sv-benchmarks/c/bitvector/jain_1-1.yml	true	true	6.453234	3.4424599185585976	236216320	apollon140
14	sv-benchmarks/c/bitvector/interleave_bits.yml	true	true	6.718126	3.5429920805618167	227594240	apollon019
15	sv-benchmarks/c/bitvector/jain_6-1.yml	true	true	6.765146	3.60437716729939	247500800	apollon166
16	sv-benchmarks/c/bitvector/jain_4-2.yml	true	true	6.843501	3.6358967665582895	243945472	apollon145
17	sv-benchmarks/c/bitvector-loops/diamond_2-1.yml	false	false(unreach-call)	7.632459	3.9923384757712483	227946496	apollon003
18	sv-benchmarks/c/bitvector/num_conversion_2.yml	true	true	8.001538	4.1791223008185625	233435136	apollon045
19	sv-benchmarks/c/bitvector/gcd_1.yml	true	true	9.951703	5.1665190709754825	268349440	apollon014
20	sv-benchmarks/c/bitvector/byte_add-1.yml	false	false(unreach-call)	12.556985	6.509402693249285	260284416	apollon139
21	sv-benchmarks/c/bitvector/soft_float_4-3a.c.cil.yml	false	false(unreach-call)	12.580266	6.582607044838369	261734400	apollon073
22	sv-benchmarks/c/bitvector/soft_float_1-3a.c.cil.yml	false	false(unreach-call)	13.241893	6.921388941816986	267993088	apollon110
23	sv-benchmarks/c/bitvector/soft_float_5a.c.cil.yml	true	true	13.685792	7.114274088293314	254197760	apollon071
24	sv-benchmarks/c/bitvector/byte_add_1-1.yml	true	true	14.050566	7.28490321803838	259788800	apollon015
25	sv-benchmarks/c/bitvector/byte_add_2-2.yml	true	true	15.113363	7.821294579654932	259035136	apollon100
26	sv-benchmarks/c/bitvector/soft_float_2a.c.cil.yml	true	true	15.837567	8.209552641957998	248430592	apollon050
27	sv-benchmarks/c/bitvector/jain_7-2.yml	true	true	16.068229	8.412761865183711	266158080	apollon021
28	sv-benchmarks/c/bitvector-loops/verisec_sendmail_tTflag_arr_one_loop.yml	false	false(unreach-call)	18.167146	10.514602120034397	303022080	apollon045
29	sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-2a.yml	false	false(unreach-call)	21.756707	11.159995339810848	331849728	apollon055
30	sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-2a.yml	false	false(unreach-call)	24.883907	12.70717989653349	350920704	apollon165
31	sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-1a.yml	true	true	25.348886	12.948584660887718	345255936	apollon138
32	sv-benchmarks/c/bitvector/s3_srvr_2a_alt.BV.c.cil.yml	true	true	28.537485	14.556699827313423	353959936	apollon073
33	sv-benchmarks/c/bitvector/s3_srvr_2a.BV.c.cil.yml	true	true	29.369926	15.011088544502854	357048320	apollon103
34	sv-benchmarks/c/bitvector/s3_srvr_3a_alt.BV.c.cil.yml	true	true	32.227509	16.378272231668234	437223424	apollon017
35	sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-1a.yml	true	true	32.322664	16.496114425361156	359878656	apollon151
36	sv-benchmarks/c/bitvector/s3_srvr_3a.BV.c.cil.yml	true	true	32.656057	16.64741549640894	452829184	apollon072
37	sv-benchmarks/c/bitvector/gcd_2.yml	true	true	32.904651	16.65603214688599	371281920	apollon017
38	sv-benchmarks/c/bitvector/parity.yml	true	true	36.740348	19.13469884544611	361500672	apollon046
39	sv-benchmarks/c/bitvector/s3_srvr_1a.BV.c.cil.yml	true	true	45.246497	23.017157055437565	407207936	apollon071
40	sv-benchmarks/c/bitvector/soft_float_1-2a.c.cil.yml	true	true	89.912557	45.571759497746825	480149504	apollon144
41	sv-benchmarks/c/bitvector/modulus-2.yml	true	true	114.572342	61.23113664239645	442400768	apollon089
42	sv-benchmarks/c/bitvector/soft_float_4-2a.c.cil.yml	true	true	563.763259	283.5634894054383	1044992000	apollon144
43	sv-benchmarks/c/bitvector/gcd_3.yml	true	true	596.025581	324.35027326922864	676851712	apollon002


==> eval-results/csv/cpachecker.svcomp.Termination-BitVectors.cputime.quantile.csv <==
1	sv-benchmarks/c/termination-bwb/reverse-bits1.yml	true	true	4.739112	2.5653487257659435	177528832	apollon020
2	sv-benchmarks/c/termination-bwb/not-02-false.yml	false	false(termination)	5.110236	2.733682512305677	187158528	apollon008
3	sv-benchmarks/c/termination-bwb/and-03-false.yml	false	false(termination)	5.149991	2.732590944506228	187748352	apollon130
4	sv-benchmarks/c/termination-bwb/or-05-false.yml	false	false(termination)	5.219442	2.8010481419041753	183771136	apollon091
5	sv-benchmarks/c/termination-bwb/not-02.yml	false	false(termination)	5.239383	2.8097407845780253	192561152	apollon094
6	sv-benchmarks/c/termination-bwb/consecutive-zero-bits-trailing.yml	true	true	5.336883	2.844400843605399	183656448	apollon149
7	sv-benchmarks/c/termination-bwb/and-05-false.yml	false	false(termination)	5.384874	2.850565919652581	190414848	apollon164
8	sv-benchmarks/c/termination-bwb/not-04-false.yml	false	false(termination)	6.145635	3.2496101623401046	207392768	apollon007
9	sv-benchmarks/c/termination-bwb/or-05.yml	false	false(termination)	6.318665	3.366524513810873	187830272	apollon108
10	sv-benchmarks/c/termination-bwb/xor-01.yml	true	true	8.464707	4.71322731487453	209309696	apollon113


==> eval-results/csv/cpv.svcomp.ReachSafety-BitVectors.cputime.quantile.csv <==
1	sv-benchmarks/c/bitvector/num_conversion_1.yml	true	true	2.403186	2.518906658515334	69042176	apollon062
2	sv-benchmarks/c/bitvector/jain_5-2.yml	true	true	2.412565	2.526686077937484	70942720	apollon062
3	sv-benchmarks/c/bitvector-regression/signextension2-1.yml	true	true	2.414564	2.5301387859508395	68317184	apollon009
4	sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-2.yml	true	true	2.440484	2.549577035009861	68866048	apollon054
5	sv-benchmarks/c/bitvector-regression/signextension2-2.yml	false	false(unreach-call)	2.445373	2.5585552994161844	68632576	apollon075
6	sv-benchmarks/c/bitvector/jain_2-1.yml	true	true	2.468566	2.580959903076291	69648384	apollon156
7	sv-benchmarks/c/bitvector-regression/implicitfloatconversion.yml	false	false(unreach-call)	2.494533	2.6117745051160455	68599808	apollon099
8	sv-benchmarks/c/bitvector-regression/integerpromotion-2.yml	true	true	2.499161	2.6116840625181794	69001216	apollon037
9	sv-benchmarks/c/bitvector/num_conversion_2.yml	true	true	2.550591	2.664453225210309	69799936	apollon064
10	sv-benchmarks/c/bitvector/jain_4-2.yml	true	true	2.555096	2.6675820974633098	71397376	apollon109
11	sv-benchmarks/c/bitvector-regression/signextension-1.yml	false	false(unreach-call)	2.559298	2.6771543445065618	68296704	apollon105
12	sv-benchmarks/c/bitvector/jain_7-2.yml	true	true	2.571909	2.683939869515598	71663616	apollon085
13	sv-benchmarks/c/bitvector-regression/signextension-2.yml	true	true	2.666615	2.772331966087222	68395008	apollon098
14	sv-benchmarks/c/bitvector/jain_1-1.yml	true	true	2.686181	2.8024881882593036	71630848	apollon062
15	sv-benchmarks/c/bitvector-regression/integerpromotion-3.yml	false	false(unreach-call)	2.752945	2.86176894698292	68325376	apollon090
16	sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-1.yml	false	false(unreach-call)	2.761853	2.8793253237381577	69070848	apollon125
17	sv-benchmarks/c/bitvector/jain_6-1.yml	true	true	2.783581	2.900126174092293	71991296	apollon164
18	sv-benchmarks/c/bitvector-loops/diamond_2-1.yml	false	false(unreach-call)	3.064031	3.182369894348085	117739520	apollon151
19	sv-benchmarks/c/bitvector/byte_add-1.yml	false	false(unreach-call)	3.108373	3.220531240105629	81137664	apollon125
20	sv-benchmarks/c/bitvector/interleave_bits.yml	true	true	3.206401	3.3267730744555593	91533312	apollon032
21	sv-benchmarks/c/bitvector/modulus-2.yml	true	true	3.51958	3.6484289560467005	132247552	apollon123
22	sv-benchmarks/c/bitvector-loops/verisec_sendmail_tTflag_arr_one_loop.yml	false	false(unreach-call)	5.405462	5.52172287274152	112910336	apollon018
23	sv-benchmarks/c/bitvector/soft_float_1-2a.c.cil.yml	true	true	5.566432	5.689305322244763	157990912	apollon089
24	sv-benchmarks/c/bitvector/soft_float_4-2a.c.cil.yml	true	true	5.695058	5.808889203704894	191778816	apollon049
25	sv-benchmarks/c/bitvector/soft_float_4-3a.c.cil.yml	false	false(unreach-call)	5.833028	5.9422515062615275	195674112	apollon152
26	sv-benchmarks/c/bitvector/soft_float_1-3a.c.cil.yml	false	false(unreach-call)	6.659652	6.7788891941308975	154939392	apollon141
27	sv-benchmarks/c/bitvector/gcd_4.yml	true	true	7.363514	7.473828244954348	168439808	apollon022
28	sv-benchmarks/c/bitvector/byte_add_2-2.yml	true	true	7.602594	7.734200617298484	89829376	apollon059
29	sv-benchmarks/c/bitvector/byte_add_1-1.yml	true	true	8.236769	8.34708540700376	89022464	apollon145
30	sv-benchmarks/c/bitvector/soft_float_2a.c.cil.yml	true	true	8.565182	8.690081087872386	293646336	apollon060
31	sv-benchmarks/c/bitvector/gcd_1.yml	true	true	8.640749	8.752839267253876	126758912	apollon128
32	sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-2a.yml	false	false(unreach-call)	9.527894	9.6337082227692	198676480	apollon056
33	sv-benchmarks/c/bitvector/soft_float_5a.c.cil.yml	true	true	14.314371	14.424040931276977	343117824	apollon028
34	sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-1a.yml	true	true	15.858695	15.97926582582295	227921920	apollon081
35	sv-benchmarks/c/bitvector/s3_srvr_2a_alt.BV.c.cil.yml	true	true	17.105932	17.22635770495981	214065152	apollon143
36	sv-benchmarks/c/bitvector/gcd_2.yml	true	true	17.111467	17.236021587625146	98689024	apollon152
37	sv-benchmarks/c/bitvector/s3_srvr_1a.BV.c.cil.yml	true	true	17.644969	17.764375554397702	244355072	apollon032
38	sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-1a.yml	true	true	19.640834	19.76441370975226	233091072	apollon013
39	sv-benchmarks/c/bitvector/s3_srvr_2a.BV.c.cil.yml	true	true	20.062623	20.18323221988976	232665088	apollon141
40	sv-benchmarks/c/bitvector/s3_srvr_3a.BV.c.cil.yml	true	true	22.588184	22.709213752299547	243945472	apollon075
41	sv-benchmarks/c/bitvector/soft_float_3a.c.cil.yml	true	true	22.991855	23.10985119547695	390586368	apollon073
42	sv-benchmarks/c/bitvector/s3_srvr_3a_alt.BV.c.cil.yml	true	true	23.228847	23.35360398888588	270966784	apollon051
43	sv-benchmarks/c/bitvector/gcd_3.yml	true	true	28.714435	28.838752957060933	135254016	apollon026
44	sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-2a.yml	false	false(unreach-call)	60.702561	60.835732623934746	195313664	apollon005
45	sv-benchmarks/c/bitvector/parity.yml	true	true	605.198836	606.8115365086123	586240000	apollon134


==> eval-results/csv/cpv.svcomp.Termination-BitVectors.cputime.quantile.csv <==
1	sv-benchmarks/c/termination-bwb/consecutive-zero-bits-trailing.yml	true	true	2.445494	2.5749089317396283	68444160	apollon080
2	sv-benchmarks/c/termination-bwb/or-06.yml	true	true	2.479086	2.5967688048258424	76001280	apollon058
3	sv-benchmarks/c/termination-bwb/and-04.yml	true	true	2.502238	2.6150795044377446	70877184	apollon018
4	sv-benchmarks/c/termination-bwb/and-03-false.yml	false	false(termination)	2.519919	2.632729926146567	70721536	apollon028
5	sv-benchmarks/c/termination-bwb/or-05-false.yml	false	false(termination)	2.52134	2.633822943083942	72400896	apollon053
6	sv-benchmarks/c/termination-bwb/and-05-false.yml	false	false(termination)	2.522264	2.6394798401743174	75456512	apollon065
7	sv-benchmarks/c/termination-bwb/not-04.yml	true	true	2.522664	2.638988251797855	73916416	apollon052
8	sv-benchmarks/c/termination-bwb/not-02-false.yml	false	false(termination)	2.529907	2.645613916218281	71102464	apollon112
9	sv-benchmarks/c/termination-bwb/counting-bits-BK1.yml	true	true	2.55504	2.6657210318371654	70418432	apollon011
10	sv-benchmarks/c/termination-bwb/or-03.yml	true	true	2.56454	2.681382174603641	76247040	apollon124
11	sv-benchmarks/c/termination-bwb/not-05-false.yml	false	false(termination)	2.576687	2.693446071818471	73768960	apollon046
12	sv-benchmarks/c/termination-bwb/not-04-false.yml	false	false(termination)	2.599536	2.7095114896073937	75026432	apollon128
13	sv-benchmarks/c/termination-bwb/counting-bits-BK.yml	true	true	2.601653	2.7219187589362264	70619136	apollon074
14	sv-benchmarks/c/termination-bwb/parity0.yml	true	true	2.6017	2.7188204312697053	70868992	apollon104
15	sv-benchmarks/c/termination-bwb/not-02.yml	false	false(termination)	2.624232	2.7458327477797866	73445376	apollon093
16	sv-benchmarks/c/termination-bwb/and-04-false.yml	false	false(termination)	2.646483	2.770695488899946	70467584	apollon037
17	sv-benchmarks/c/termination-bwb/not-03-false.yml	false	false(termination)	2.669939	2.787234283052385	75239424	apollon021
18	sv-benchmarks/c/termination-bwb/and-05.yml	true	true	2.676733	2.790268243290484	75468800	apollon065
19	sv-benchmarks/c/termination-bwb/or-05.yml	false	false(termination)	2.726142	2.8448223043233156	73330688	apollon024
20	sv-benchmarks/c/termination-bwb/or-04.yml	false	false(termination)	2.992752	3.1111837970092893	78073856	apollon163
21	sv-benchmarks/c/termination-bwb/counting-bits-set.yml	true	true	3.015612	3.1356760766357183	78163968	apollon109
22	sv-benchmarks/c/termination-bwb/parity1.yml	true	true	3.645159	3.7640372049063444	81416192	apollon123
23	sv-benchmarks/c/termination-bwb/reverse-bits1.yml	true	true	95.240325	95.3966457741335	137601024	apollon107
24	sv-benchmarks/c/termination-bwb/or-02.yml	true	true	403.903591	404.5046659652144	2265858048	apollon133


==> eval-results/csv/esbmc.kind.ReachSafety-BitVectors.cputime.quantile.csv <==
1	sv-benchmarks/c/bitvector-regression/signextension2-2.yml	false	false(unreach-call)	0.194131	0.1941226152703166	45903872	apollon156
2	sv-benchmarks/c/bitvector-regression/integerpromotion-2.yml	true	true	0.194911	0.1949291443452239	45912064	apollon157
3	sv-benchmarks/c/bitvector-regression/implicitfloatconversion.yml	false	false(unreach-call)	0.195835	0.19564995262771845	46080000	apollon068
4	sv-benchmarks/c/bitvector-regression/signextension2-1.yml	true	true	0.19766	0.19763113092631102	46030848	apollon018
5	sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-1.yml	false	false(unreach-call)	0.199503	0.1998216500505805	45912064	apollon024
6	sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-2.yml	true	true	0.200224	0.20055012591183186	45912064	apollon125
7	sv-benchmarks/c/bitvector-regression/signextension-1.yml	false	false(unreach-call)	0.200334	0.20064943376928568	45912064	apollon132
8	sv-benchmarks/c/bitvector-regression/signextension-2.yml	true	true	0.207592	0.20763704180717468	46047232	apollon015
9	sv-benchmarks/c/bitvector/num_conversion_1.yml	true	true	0.22723	0.22520428244024515	46174208	apollon016
10	sv-benchmarks/c/bitvector-loops/diamond_2-1.yml	false	false(unreach-call)	0.227827	0.22721417993307114	46252032	apollon041
11	sv-benchmarks/c/bitvector-regression/integerpromotion-3.yml	false	false(unreach-call)	0.237373	0.23871825449168682	46174208	apollon106
12	sv-benchmarks/c/bitvector/num_conversion_2.yml	true	true	0.243576	0.24187366664409637	46166016	apollon091
13	sv-benchmarks/c/bitvector/interleave_bits.yml	true	true	0.282239	0.2778577618300915	46497792	apollon110
14	sv-benchmarks/c/bitvector/byte_add-1.yml	false	false(unreach-call)	0.293987	0.2931242501363158	47341568	apollon054
15	sv-benchmarks/c/bitvector/soft_float_1-3a.c.cil.yml	false	false(unreach-call)	0.299958	0.2996853422373533	48271360	apollon020
16	sv-benchmarks/c/bitvector/byte_add_2-2.yml	true	true	0.312575	0.31136028096079826	47214592	apollon021
17	sv-benchmarks/c/bitvector/soft_float_4-3a.c.cil.yml	false	false(unreach-call)	0.316035	0.31608255859464407	47828992	apollon111
18	sv-benchmarks/c/bitvector/byte_add_1-1.yml	true	true	0.329108	0.32645524106919765	47214592	apollon078
19	sv-benchmarks/c/bitvector/soft_float_5a.c.cil.yml	true	true	0.478844	0.47783275321125984	49606656	apollon028
20	sv-benchmarks/c/bitvector/soft_float_2a.c.cil.yml	true	true	0.593359	0.5920461565256119	50020352	apollon101
21	sv-benchmarks/c/bitvector/gcd_4.yml	true	true	0.711069	0.7095492957159877	51822592	apollon114
22	sv-benchmarks/c/bitvector-loops/verisec_sendmail_tTflag_arr_one_loop.yml	false	false(unreach-call)	0.721896	0.7183919986709952	47595520	apollon136
23	sv-benchmarks/c/bitvector/soft_float_1-2a.c.cil.yml	true	true	0.805262	0.8038525143638253	49192960	apollon015
24	sv-benchmarks/c/bitvector/soft_float_3a.c.cil.yml	true	true	1.026408	1.014306920580566	51564544	apollon041
25	sv-benchmarks/c/bitvector/gcd_1.yml	true	true	1.10017	1.0995521591976285	48959488	apollon072
26	sv-benchmarks/c/bitvector/soft_float_4-2a.c.cil.yml	true	true	3.433619	3.433291159570217	50368512	apollon011
27	sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-2a.yml	false	false(unreach-call)	6.071349	6.071511708199978	94556160	apollon150
28	sv-benchmarks/c/bitvector/parity.yml	true	true	6.449942	6.435949202626944	49434624	apollon126
29	sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-2a.yml	false	false(unreach-call)	26.934124	26.936255821958184	173363200	apollon018
30	sv-benchmarks/c/bitvector/gcd_2.yml	true	true	30.594029	30.59297920949757	65855488	apollon081
31	sv-benchmarks/c/bitvector/gcd_3.yml	true	true	31.113278	31.124106967821717	63496192	apollon162
32	sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-1a.yml	true	true	89.898902	89.89753594528884	246071296	apollon139
33	sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-1a.yml	true	true	95.184778	95.20037179160863	259256320	apollon010
34	sv-benchmarks/c/bitvector/modulus-2.yml	true	true	203.290222	203.12226895336062	375676928	apollon053


==> eval-results/csv/esbmc.kind.Termination-BitVectors.cputime.quantile.csv <==
1	sv-benchmarks/c/termination-bwb/not-04.yml	true	0.203687	0.20340366009622812	46264320	apollon005
2	sv-benchmarks/c/termination-bwb/or-03.yml	true	0.216032	0.21575715579092503	46325760	apollon089
3	sv-benchmarks/c/termination-bwb/or-06.yml	true	0.219668	0.21934533398598433	46387200	apollon133
4	sv-benchmarks/c/termination-bwb/consecutive-zero-bits-trailing.yml	true	0.222579	0.22267441637814045	46174208	apollon073
5	sv-benchmarks/c/termination-bwb/and-05.yml	true	0.255494	0.2557291788980365	46166016	apollon163
6	sv-benchmarks/c/termination-bwb/counting-bits-set.yml	true	0.339453	0.3321264637634158	46247936	apollon112
7	sv-benchmarks/c/termination-bwb/reverse-bits1.yml	true	0.800462	0.7899601133540273	46440448	apollon012
8	sv-benchmarks/c/termination-bwb/counting-bits-BK1.yml	true	0.800809	0.7940833540633321	46170112	apollon004
9	sv-benchmarks/c/termination-bwb/parity0.yml	true	0.84427	0.8364746514707804	46374912	apollon157
10	sv-benchmarks/c/termination-bwb/or-02.yml	true	0.8584	0.8521676240488887	46612480	apollon005
11	sv-benchmarks/c/termination-bwb/counting-bits-BK.yml	true	0.889139	0.8810720564797521	46247936	apollon055
12	sv-benchmarks/c/termination-bwb/parity1.yml	true	0.896961	0.8896071994677186	46170112	apollon027
13	sv-benchmarks/c/termination-bwb/and-04.yml	true	1.939522	1.9318602411076427	48025600	apollon055


==> eval-results/csv/kratos2.svcomp.ReachSafety-BitVectors.cputime.quantile.csv <==
1	sv-benchmarks/c/bitvector-regression/integerpromotion-3.yml	false	false	0.216696	0.21692543476819992	25878528	apollon028
2	sv-benchmarks/c/bitvector/num_conversion_1.yml	true	true	0.21838	0.21837733499705791	25882624	apollon065
3	sv-benchmarks/c/bitvector-regression/implicitfloatconversion.yml	false	false	0.219439	0.21939715649932623	25686016	apollon073
4	sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-2.yml	true	true	0.224885	0.22484830673784018	25890816	apollon086
5	sv-benchmarks/c/bitvector/interleave_bits.yml	true	true	0.226473	0.22643353417515755	27549696	apollon157
6	sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-1.yml	false	false	0.227977	0.22839445434510708	25780224	apollon077
7	sv-benchmarks/c/bitvector-regression/integerpromotion-2.yml	true	true	0.230688	0.23066664021462202	25800704	apollon091
8	sv-benchmarks/c/bitvector-regression/signextension2-2.yml	false	false	0.239586	0.23978828825056553	25862144	apollon120
9	sv-benchmarks/c/bitvector/gcd_4.yml	true	true	0.253668	0.2535311132669449	26136576	apollon058
10	sv-benchmarks/c/bitvector-loops/verisec_sendmail_tTflag_arr_one_loop.yml	false	false	0.262043	0.26197263319045305	27729920	apollon058
11	sv-benchmarks/c/bitvector-regression/signextension-1.yml	false	false	0.262179	0.26234641671180725	25923584	apollon159
12	sv-benchmarks/c/bitvector/byte_add-1.yml	false	false	0.27608	0.2761932499706745	28114944	apollon168
13	sv-benchmarks/c/bitvector-loops/diamond_2-1.yml	false	false	0.287587	0.2880199598148465	27369472	apollon120
14	sv-benchmarks/c/bitvector-regression/signextension-2.yml	true	true	0.304007	0.30393632035702467	25972736	apollon146
15	sv-benchmarks/c/bitvector/num_conversion_2.yml	true	true	0.32865	0.328565277159214	27459584	apollon155
16	sv-benchmarks/c/bitvector-regression/signextension2-1.yml	true	true	0.356261	0.3578694136813283	25432064	apollon060
17	sv-benchmarks/c/bitvector/byte_add_1-1.yml	true	true	0.372917	0.37291659228503704	28102656	apollon065
18	sv-benchmarks/c/bitvector/byte_add_2-2.yml	true	true	0.409534	0.4102989546954632	28393472	apollon040
19	sv-benchmarks/c/bitvector/gcd_1.yml	true	true	0.760132	0.7600514413788915	35856384	apollon114
20	sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-2a.yml	false	false	0.88659	0.8866194691509008	34418688	apollon081
21	sv-benchmarks/c/bitvector/soft_float_4-3a.c.cil.yml	false	false	2.456663	2.4581311782822013	38195200	apollon055
22	sv-benchmarks/c/bitvector/soft_float_1-3a.c.cil.yml	false	false	2.762173	2.7630102084949613	35921920	apollon121
23	sv-benchmarks/c/bitvector/parity.yml	true	true	2.882773	2.8832610668614507	31551488	apollon163
24	sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-2a.yml	false	false	14.566693	14.572253276593983	70148096	apollon160
25	sv-benchmarks/c/bitvector/jain_1-1.yml	true	true	30.250779	30.262300169095397	73318400	apollon022
26	sv-benchmarks/c/bitvector/jain_2-1.yml	true	true	30.272722	30.277656683698297	104919040	apollon159
27	sv-benchmarks/c/bitvector/jain_4-2.yml	true	true	30.296185	30.304572382941842	96813056	apollon099
28	sv-benchmarks/c/bitvector/jain_6-1.yml	true	true	30.368527	30.37081720586866	98652160	apollon017
29	sv-benchmarks/c/bitvector/soft_float_1-2a.c.cil.yml	true	true	31.706262	31.719866942614317	106500096	apollon094
30	sv-benchmarks/c/bitvector/jain_7-2.yml	true	true	32.151543	32.16957686841488	88248320	apollon036
31	sv-benchmarks/c/bitvector/gcd_2.yml	true	true	32.439218	32.443178256973624	101150720	apollon044
32	sv-benchmarks/c/bitvector/gcd_3.yml	true	true	32.694485	32.70733140595257	123957248	apollon109
33	sv-benchmarks/c/bitvector/modulus-2.yml	true	true	42.33233	42.34479808807373	150638592	apollon069
34	sv-benchmarks/c/bitvector/soft_float_4-2a.c.cil.yml	true	true	44.080793	44.08567816019058	94973952	apollon129
35	sv-benchmarks/c/bitvector/s3_srvr_2a_alt.BV.c.cil.yml	true	true	56.057687	56.08701905794442	274903040	apollon005
36	sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-1a.yml	true	true	59.651879	59.67943779192865	266444800	apollon108
37	sv-benchmarks/c/bitvector/s3_srvr_2a.BV.c.cil.yml	true	true	67.179806	67.20852990075946	291528704	apollon092
38	sv-benchmarks/c/bitvector/soft_float_5a.c.cil.yml	true	true	84.236777	84.24924593418837	507670528	apollon068
39	sv-benchmarks/c/bitvector/soft_float_2a.c.cil.yml	true	true	86.732628	86.7534195901826	508342272	apollon145
40	sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-1a.yml	true	true	92.186991	92.21642907243222	237133824	apollon004
41	sv-benchmarks/c/bitvector/s3_srvr_1a.BV.c.cil.yml	true	true	95.512129	95.52005930617452	205910016	apollon103
42	sv-benchmarks/c/bitvector/soft_float_3a.c.cil.yml	true	true	115.811408	115.84737889561802	602738688	apollon129
43	sv-benchmarks/c/bitvector/s3_srvr_3a_alt.BV.c.cil.yml	true	true	218.635561	218.64424230344594	489586688	apollon063
44	sv-benchmarks/c/bitvector/s3_srvr_3a.BV.c.cil.yml	true	true	220.977162	221.00214752741158	475369472	apollon131


==> eval-results/csv/symbiotic.svcomp.ReachSafety-BitVectors.cputime.quantile.csv <==
1	sv-benchmarks/c/bitvector-regression/signextension2-1.yml	true	true	0.335271	0.32982337567955256	38154240	apollon104
2	sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-2.yml	true	true	0.336875	0.3317910470068455	38064128	apollon002
3	sv-benchmarks/c/bitvector-regression/integerpromotion-2.yml	true	true	0.337561	0.3324469532817602	38146048	apollon032
4	sv-benchmarks/c/bitvector-regression/signextension-2.yml	true	true	0.339622	0.3339020162820816	38227968	apollon038
5	sv-benchmarks/c/bitvector/gcd_4.yml	true	true	0.345031	0.3395482748746872	38146048	apollon113
6	sv-benchmarks/c/bitvector/num_conversion_1.yml	true	true	0.346652	0.3407335476949811	38162432	apollon036
7	sv-benchmarks/c/bitvector/interleave_bits.yml	true	true	0.365653	0.36030199006199837	41164800	apollon120
8	sv-benchmarks/c/bitvector-regression/signextension2-2.yml	false	false(unreach-call)	0.423923	0.416990727186203	38526976	apollon140
9	sv-benchmarks/c/bitvector-regression/signextension-1.yml	false	false(unreach-call)	0.426588	0.41899165231734514	38174720	apollon100
10	sv-benchmarks/c/bitvector-regression/implicitfloatconversion.yml	false	false(unreach-call)	0.427312	0.4198584668338299	38121472	apollon133
11	sv-benchmarks/c/bitvector-regression/integerpromotion-3.yml	false	false(unreach-call)	0.429902	0.49544087890535593	52371456	apollon021
12	sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-1.yml	false	false(unreach-call)	0.518989	0.5096383541822433	37933056	apollon126
13	sv-benchmarks/c/bitvector/gcd_1.yml	true	true	0.635505	0.6307645607739687	60825600	apollon144
14	sv-benchmarks/c/bitvector-loops/diamond_2-1.yml	false	false(unreach-call)	0.951021	0.9436621274799109	40853504	apollon056
15	sv-benchmarks/c/bitvector/byte_add_2-2.yml	true	true	1.014039	1.0096552409231663	58880000	apollon108
16	sv-benchmarks/c/bitvector/byte_add_1-1.yml	true	true	1.042662	1.0368008324876428	58535936	apollon041
17	sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-1a.yml	true	true	1.333692	1.3284458173438907	46915584	apollon043
18	sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-1a.yml	true	true	1.355674	1.34989302046597	46919680	apollon049
19	sv-benchmarks/c/bitvector/soft_float_1-3a.c.cil.yml	false	false(unreach-call)	3.316964	3.3098919494077563	58466304	apollon085
20	sv-benchmarks/c/bitvector/soft_float_4-3a.c.cil.yml	false	false(unreach-call)	3.569272	3.561537173576653	58740736	apollon153
21	sv-benchmarks/c/bitvector/byte_add-1.yml	false	false(unreach-call)	3.637651	3.630637408234179	59047936	apollon015
22	sv-benchmarks/c/bitvector-loops/verisec_sendmail_tTflag_arr_one_loop.yml	false	false(unreach-call)	4.669984	4.663886874914169	58937344	apollon003
23	sv-benchmarks/c/bitvector/num_conversion_2.yml	true	true	5.3971	5.39483527559787	42971136	apollon034
24	sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-2a.yml	false	false(unreach-call)	9.359133	9.351658356375992	60268544	apollon144
25	sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-2a.yml	false	false(unreach-call)	11.377806	11.373131357133389	66805760	apollon053
26	sv-benchmarks/c/bitvector/parity.yml	true	true	13.82371	13.819668636657298	58241024	apollon074
27	sv-benchmarks/c/bitvector/gcd_2.yml	true	true	29.307217	29.31134574022144	129101824	apollon122
28	sv-benchmarks/c/bitvector/gcd_3.yml	true	true	31.115201	31.12151143234223	130822144	apollon142
29	sv-benchmarks/c/bitvector/jain_1-1.yml	true	true	333.758789	333.7999592619017	246177792	apollon010
30	sv-benchmarks/c/bitvector/jain_2-1.yml	true	true	333.815285	333.85058914497495	337084416	apollon116
31	sv-benchmarks/c/bitvector/jain_6-1.yml	true	true	334.243174	334.1947852568701	347066368	apollon016
32	sv-benchmarks/c/bitvector/jain_4-2.yml	true	true	334.341544	334.28827152587473	350543872	apollon132
33	sv-benchmarks/c/bitvector/jain_7-2.yml	true	true	335.703746	335.7355118766427	417832960	apollon040
34	sv-benchmarks/c/bitvector/soft_float_1-2a.c.cil.yml	true	true	339.25678	339.2008505286649	180666368	apollon129
35	sv-benchmarks/c/bitvector/soft_float_2a.c.cil.yml	true	true	339.309643	339.36221038363874	128401408	apollon033
36	sv-benchmarks/c/bitvector/modulus-2.yml	true	true	340.148674	340.23427871614695	549048320	apollon009
37	sv-benchmarks/c/bitvector/soft_float_4-2a.c.cil.yml	true	true	340.694915	340.73970531020314	219176960	apollon006
38	sv-benchmarks/c/bitvector/soft_float_5a.c.cil.yml	true	true	888.488559	887.6388591146097	322551808	apollon044


==> eval-results/csv/symbiotic.svcomp.Termination-BitVectors.cputime.quantile.csv <==
1	sv-benchmarks/c/termination-bwb/consecutive-zero-bits-trailing.yml	true	true	0.376715	0.36895683500915766	37724160	apollon077
2	sv-benchmarks/c/termination-bwb/reverse-bits1.yml	true	true	0.376826	0.3688467238098383	37851136	apollon060
3	sv-benchmarks/c/termination-bwb/or-03.yml	true	true	0.472135	0.4618869135156274	49356800	apollon010
4	sv-benchmarks/c/termination-bwb/or-06.yml	true	true	0.483575	0.4739878550171852	48885760	apollon150
5	sv-benchmarks/c/termination-bwb/not-04.yml	true	true	0.504617	0.49404914025217295	48873472	apollon046
6	sv-benchmarks/c/termination-bwb/and-05.yml	true	true	0.536646	0.5258018905296922	57925632	apollon026
7	sv-benchmarks/c/termination-bwb/and-03-false.yml	false	false(termination)	0.556154	0.5435867160558701	40669184	apollon007
8	sv-benchmarks/c/termination-bwb/and-04-false.yml	false	false(termination)	0.611381	0.5986382970586419	49348608	apollon167
9	sv-benchmarks/c/termination-bwb/or-05.yml	false	false(termination)	0.694211	0.6822796370834112	49217536	apollon063
10	sv-benchmarks/c/termination-bwb/or-05-false.yml	false	false(termination)	0.798796	0.7842228766530752	49283072	apollon152
11	sv-benchmarks/c/termination-bwb/or-02.yml	true	true	1.145711	1.1353796981275082	57892864	apollon013
12	sv-benchmarks/c/termination-bwb/not-04-false.yml	false	false(termination)	1.152074	1.1390956081449986	48902144	apollon019
13	sv-benchmarks/c/termination-bwb/not-02-false.yml	false	false(termination)	1.177439	1.1655513364821672	40992768	apollon164
14	sv-benchmarks/c/termination-bwb/not-05-false.yml	false	false(termination)	1.223437	1.2117668511345983	57626624	apollon008
15	sv-benchmarks/c/termination-bwb/counting-bits-set.yml	true	true	1.478326	1.4680251190438867	57552896	apollon010
16	sv-benchmarks/c/termination-bwb/not-03-false.yml	false	false(termination)	1.701818	1.6876549422740936	58023936	apollon153
17	sv-benchmarks/c/termination-bwb/and-05-false.yml	false	false(termination)	1.870498	1.8584768110886216	58138624	apollon074
18	sv-benchmarks/c/termination-bwb/not-02.yml	false	false(termination)	2.281932	2.270627452991903	57974784	apollon032
19	sv-benchmarks/c/termination-bwb/counting-bits-BK1.yml	true	true	2.875595	2.8648117193952203	58126336	apollon135
20	sv-benchmarks/c/termination-bwb/parity0.yml	true	true	2.876303	2.8662362918257713	57933824	apollon113
21	sv-benchmarks/c/termination-bwb/counting-bits-BK.yml	true	true	3.10271	3.092945679090917	58359808	apollon091
22	sv-benchmarks/c/termination-bwb/and-04.yml	true	true	3.587215	3.577892848290503	59072512	apollon111
23	sv-benchmarks/c/termination-bwb/parity1.yml	true	true	5.75997	5.7502801632508636	57966592	apollon109


==> eval-results/csv/uautomizer.default.ReachSafety-BitVectors.cputime.quantile.csv <==
1	sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-1.yml	false	false(unreach-call)	15.146302	9.660392050631344	340135936	apollon097
2	sv-benchmarks/c/bitvector-regression/signextension-1.yml	false	false(unreach-call)	15.769728	9.840417454950511	333770752	apollon163
3	sv-benchmarks/c/bitvector-regression/signextension2-2.yml	false	false(unreach-call)	15.79418	10.019625454209745	304685056	apollon070
4	sv-benchmarks/c/bitvector-regression/integerpromotion-3.yml	false	false(unreach-call)	15.979356	10.132837765850127	330678272	apollon047
5	sv-benchmarks/c/bitvector-regression/signextension-2.yml	true	true	16.728742	10.540577839128673	353411072	apollon071
6	sv-benchmarks/c/bitvector-regression/integerpromotion-2.yml	true	true	17.137242	10.717203808017075	345010176	apollon095
7	sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-2.yml	true	true	17.435057	10.751730046235025	345677824	apollon032
8	sv-benchmarks/c/bitvector-regression/signextension2-1.yml	true	true	17.511266	10.940798594616354	328605696	apollon136
9	sv-benchmarks/c/bitvector/modulus-2.yml	true	true	24.370085	14.939412449486554	538447872	apollon007
10	sv-benchmarks/c/bitvector/jain_7-2.yml	true	true	25.944752	19.309906505979598	373153792	apollon100
11	sv-benchmarks/c/bitvector/jain_4-2.yml	true	true	27.098075	19.851128957234323	354762752	apollon091
12	sv-benchmarks/c/bitvector-regression/implicitfloatconversion.yml	false	false(unreach-call)	27.74484	18.100310238078237	330899456	apollon018
13	sv-benchmarks/c/bitvector/gcd_4.yml	true	true	27.766509	17.136551779694855	618237952	apollon163
14	sv-benchmarks/c/bitvector/jain_6-1.yml	true	true	30.35281	21.384672502055764	340779008	apollon108
15	sv-benchmarks/c/bitvector/jain_1-1.yml	true	true	31.750316	25.246922536753118	370327552	apollon096
16	sv-benchmarks/c/bitvector/s3_srvr_3a.BV.c.cil.yml	true	true	40.30014	22.624802694655955	476323840	apollon149
17	sv-benchmarks/c/bitvector-loops/diamond_2-1.yml	false	false(unreach-call)	42.410385	29.83474936336279	368566272	apollon079
18	sv-benchmarks/c/bitvector/jain_2-1.yml	true	true	42.917398	36.43490851391107	369905664	apollon028
19	sv-benchmarks/c/bitvector/soft_float_2a.c.cil.yml	true	true	47.466347	28.55757316853851	686964736	apollon166
20	sv-benchmarks/c/bitvector/s3_srvr_1a.BV.c.cil.yml	true	true	51.847043	28.618877929635346	482304000	apollon157
21	sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-2a.yml	false	false(unreach-call)	54.213511	33.60575177986175	395390976	apollon066
22	sv-benchmarks/c/bitvector/s3_srvr_3a_alt.BV.c.cil.yml	true	true	54.66039	30.055416881106794	517738496	apollon150
23	sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-2a.yml	false	false(unreach-call)	55.906303	34.38770307973027	488845312	apollon024
24	sv-benchmarks/c/bitvector/num_conversion_1.yml	true	true	56.188517	35.083467026241124	522698752	apollon042
25	sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-1a.yml	true	true	58.599366	32.82944098953158	818401280	apollon012
26	sv-benchmarks/c/bitvector/soft_float_5a.c.cil.yml	true	true	64.181613	37.82322768121958	1042456576	apollon118
27	sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-1a.yml	true	true	78.384266	48.89215045981109	968286208	apollon107
28	sv-benchmarks/c/bitvector/soft_float_4-3a.c.cil.yml	false	false(unreach-call)	92.173861	55.1530538527295	695840768	apollon004
29	sv-benchmarks/c/bitvector/s3_srvr_2a_alt.BV.c.cil.yml	true	true	94.766855	58.974841005168855	1065218048	apollon168
30	sv-benchmarks/c/bitvector/s3_srvr_2a.BV.c.cil.yml	true	true	103.549554	63.82007512263954	1001582592	apollon060
31	sv-benchmarks/c/bitvector/soft_float_1-3a.c.cil.yml	false	false(unreach-call)	131.862349	76.50749476440251	595804160	apollon164
32	sv-benchmarks/c/bitvector/interleave_bits.yml	true	true	139.249566	93.46741058211774	714539008	apollon075
33	sv-benchmarks/c/bitvector/gcd_1.yml	true	true	297.824509	280.64673686400056	1014136832	apollon040
34	sv-benchmarks/c/bitvector/soft_float_1-2a.c.cil.yml	true	true	384.212402	326.91406248230487	950194176	apollon131


==> eval-results/csv/uautomizer.default.Termination-BitVectors.cputime.quantile.csv <==
1	sv-benchmarks/c/termination-bwb/consecutive-zero-bits-trailing.yml	true	true	14.067817	9.370728773064911	321486848	apollon103
2	sv-benchmarks/c/termination-bwb/not-02-false.yml	false	false(termination)	14.789807	9.617661743424833	307294208	apollon062
3	sv-benchmarks/c/termination-bwb/not-05-false.yml	false	false(termination)	14.856126	9.589310366660357	351236096	apollon012
4	sv-benchmarks/c/termination-bwb/not-03-false.yml	false	false(termination)	15.015636	9.743816380389035	310603776	apollon044
5	sv-benchmarks/c/termination-bwb/not-05.yml	true	true	15.627708	9.937781190499663	359071744	apollon117
6	sv-benchmarks/c/termination-bwb/and-03-false.yml	false	false(termination)	16.137723	10.201968992128968	314368000	apollon123
7	sv-benchmarks/c/termination-bwb/xor-01.yml	true	true	16.173303	10.054812422953546	368545792	apollon091
8	sv-benchmarks/c/termination-bwb/not-03.yml	true	true	16.531639	10.503095790743828	373690368	apollon072
9	sv-benchmarks/c/termination-bwb/and-04-false.yml	false	false(termination)	17.354487	12.345825461670756	627916800	apollon167
10	sv-benchmarks/c/termination-bwb/not-04-false.yml	false	false(termination)	17.411699	10.795337477698922	318779392	apollon147
11	sv-benchmarks/c/termination-bwb/and-04.yml	true	true	17.81905	11.039642271585763	354095104	apollon050
12	sv-benchmarks/c/termination-bwb/or-03.yml	true	true	17.897214	11.231589635834098	348499968	apollon107
13	sv-benchmarks/c/termination-bwb/or-06.yml	true	true	18.362735	11.387941312044859	343728128	apollon076
14	sv-benchmarks/c/termination-bwb/counting-bits-BK.yml	true	true	18.61367	11.535478403791785	362491904	apollon067
15	sv-benchmarks/c/termination-bwb/reverse-bits1.yml	true	true	18.772665	11.458633869886398	362672128	apollon153
16	sv-benchmarks/c/termination-bwb/and-03.yml	true	true	19.047619	12.072329171001911	367718400	apollon158
17	sv-benchmarks/c/termination-bwb/or-02.yml	true	true	19.406446	12.053746142424643	377163776	apollon067
18	sv-benchmarks/c/termination-bwb/counting-bits-set.yml	true	true	19.681181	11.995815605856478	400187392	apollon123
19	sv-benchmarks/c/termination-bwb/not-01.yml	true	true	19.91492	12.191792312078178	347467776	apollon009
20	sv-benchmarks/c/termination-bwb/parity0.yml	true	true	20.002428	12.317661228589714	375521280	apollon051
21	sv-benchmarks/c/termination-bwb/counting-bits-BK1.yml	true	true	21.565874	13.217089550569654	358715392	apollon142
22	sv-benchmarks/c/termination-bwb/parity1.yml	true	true	21.916413	13.35655234195292	380125184	apollon143
23	sv-benchmarks/c/termination-bwb/and-06.yml	true	true	22.844036	13.710325308144093	362840064	apollon044
24	sv-benchmarks/c/termination-bwb/and-05.yml	true	true	23.647046	14.214558331295848	372355072	apollon054
25	sv-benchmarks/c/termination-bwb/and-assume.yml	true	true	24.867098	15.113662976771593	364761088	apollon148
26	sv-benchmarks/c/termination-bwb/not-04.yml	true	true	26.990151	15.994673022069037	380854272	apollon101
27	sv-benchmarks/c/termination-bwb/and-02.yml	true	true	28.000072	17.083564680069685	523739136	apollon034
28	sv-benchmarks/c/termination-bwb/and-01.yml	true	true	28.226646	16.580298092216253	426455040	apollon020


==> eval-results/csv/vb.svcomp.ReachSafety-BitVectors.cputime.quantile.csv <==
1	../sv-benchmarks/c/bitvector-regression/signextension2-2.yml	false(unreach-call)	0.194131	0.1941226152703166	45903872	esbmc.kind
2	../sv-benchmarks/c/bitvector-regression/integerpromotion-2.yml	true	0.194911	0.1949291443452239	45912064	esbmc.kind
3	../sv-benchmarks/c/bitvector-regression/implicitfloatconversion.yml	false(unreach-call)	0.195835	0.19564995262771845	46080000	esbmc.kind
4	../sv-benchmarks/c/bitvector-regression/signextension2-1.yml	true	0.19766	0.19763113092631102	46030848	esbmc.kind
5	../sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-1.yml	false(unreach-call)	0.199503	0.1998216500505805	45912064	esbmc.kind
6	../sv-benchmarks/c/bitvector-regression/implicitunsignedconversion-2.yml	true	0.200224	0.20055012591183186	45912064	esbmc.kind
7	../sv-benchmarks/c/bitvector-regression/signextension-1.yml	false(unreach-call)	0.200334	0.20064943376928568	45912064	esbmc.kind
8	../sv-benchmarks/c/bitvector-regression/signextension-2.yml	true	0.207592	0.20763704180717468	46047232	esbmc.kind
9	../sv-benchmarks/c/bitvector-regression/integerpromotion-3.yml	false(unreach-call)	0.216696	0.21692543476819992	25878528	kratos2
10	../sv-benchmarks/c/bitvector/num_conversion_1.yml	true	0.21838	0.21837733499705791	25882624	kratos2
11	../sv-benchmarks/c/bitvector/interleave_bits.yml	true	0.226473	0.22643353417515755	27549696	kratos2
12	../sv-benchmarks/c/bitvector-loops/diamond_2-1.yml	false(unreach-call)	0.227827	0.22721417993307114	46252032	esbmc.kind
13	../sv-benchmarks/c/bitvector/num_conversion_2.yml	true	0.243576	0.24187366664409637	46166016	esbmc.kind
14	../sv-benchmarks/c/bitvector/gcd_4.yml	true	0.253668	0.2535311132669449	26136576	kratos2
15	../sv-benchmarks/c/bitvector-loops/verisec_sendmail_tTflag_arr_one_loop.yml	false(unreach-call)	0.262043	0.26197263319045305	27729920	kratos2
16	../sv-benchmarks/c/bitvector/byte_add-1.yml	false(unreach-call)	0.27608	0.2761932499706745	28114944	kratos2
17	../sv-benchmarks/c/bitvector/soft_float_1-3a.c.cil.yml	false(unreach-call)	0.299958	0.2996853422373533	48271360	esbmc.kind
18	../sv-benchmarks/c/bitvector/byte_add_2-2.yml	true	0.312575	0.31136028096079826	47214592	esbmc.kind
19	../sv-benchmarks/c/bitvector/soft_float_4-3a.c.cil.yml	false(unreach-call)	0.316035	0.31608255859464407	47828992	esbmc.kind
20	../sv-benchmarks/c/bitvector/byte_add_1-1.yml	true	0.329108	0.32645524106919765	47214592	esbmc.kind
21	../sv-benchmarks/c/bitvector/soft_float_5a.c.cil.yml	true	0.478844	0.47783275321125984	49606656	esbmc.kind
22	../sv-benchmarks/c/bitvector/soft_float_2a.c.cil.yml	true	0.593359	0.5920461565256119	50020352	esbmc.kind
23	../sv-benchmarks/c/bitvector/gcd_1.yml	true	0.635505	0.6307645607739687	60825600	symbiotic.svcomp
24	../sv-benchmarks/c/bitvector/soft_float_1-2a.c.cil.yml	true	0.805262	0.8038525143638253	49192960	esbmc.kind
25	../sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-2a.yml	false(unreach-call)	0.88659	0.8866194691509008	34418688	kratos2
26	../sv-benchmarks/c/bitvector/soft_float_3a.c.cil.yml	true	1.026408	1.014306920580566	51564544	esbmc.kind
27	../sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-1a.yml	true	1.333692	1.3284458173438907	46915584	symbiotic.svcomp
28	../sv-benchmarks/c/bitvector/s3_clnt_3.BV.c.cil-1a.yml	true	1.355674	1.34989302046597	46919680	symbiotic.svcomp
29	../sv-benchmarks/c/bitvector/jain_5-2.yml	true	2.412565	2.526686077937484	70942720	cpv.svcomp
30	../sv-benchmarks/c/bitvector/jain_2-1.yml	true	2.468566	2.580959903076291	69648384	cpv.svcomp
31	../sv-benchmarks/c/bitvector/jain_4-2.yml	true	2.555096	2.6675820974633098	71397376	cpv.svcomp
32	../sv-benchmarks/c/bitvector/jain_7-2.yml	true	2.571909	2.683939869515598	71663616	cpv.svcomp
33	../sv-benchmarks/c/bitvector/jain_1-1.yml	true	2.686181	2.8024881882593036	71630848	cpv.svcomp
34	../sv-benchmarks/c/bitvector/jain_6-1.yml	true	2.783581	2.900126174092293	71991296	cpv.svcomp
35	../sv-benchmarks/c/bitvector/parity.yml	true	2.882773	2.8832610668614507	31551488	kratos2
36	../sv-benchmarks/c/bitvector/soft_float_4-2a.c.cil.yml	true	3.433619	3.433291159570217	50368512	esbmc.kind
37	../sv-benchmarks/c/bitvector/modulus-2.yml	true	3.51958	3.6484289560467005	132247552	cpv.svcomp
38	../sv-benchmarks/c/bitvector/s3_clnt_2.BV.c.cil-2a.yml	false(unreach-call)	11.377806	11.373131357133389	66805760	symbiotic.svcomp
39	../sv-benchmarks/c/bitvector/s3_srvr_2a_alt.BV.c.cil.yml	true	17.105932	17.22635770495981	214065152	cpv.svcomp
40	../sv-benchmarks/c/bitvector/gcd_2.yml	true	17.111467	17.236021587625146	98689024	cpv.svcomp
41	../sv-benchmarks/c/bitvector/s3_srvr_1a.BV.c.cil.yml	true	17.644969	17.764375554397702	244355072	cpv.svcomp
42	../sv-benchmarks/c/bitvector/s3_srvr_2a.BV.c.cil.yml	true	20.062623	20.18323221988976	232665088	cpv.svcomp
43	../sv-benchmarks/c/bitvector/s3_srvr_3a.BV.c.cil.yml	true	22.588184	22.709213752299547	243945472	cpv.svcomp
44	../sv-benchmarks/c/bitvector/s3_srvr_3a_alt.BV.c.cil.yml	true	23.228847	23.35360398888588	270966784	cpv.svcomp
45	../sv-benchmarks/c/bitvector/gcd_3.yml	true	28.714435	28.838752957060933	135254016	cpv.svcomp


==> eval-results/csv/vb.svcomp.Termination-BitVectors.cputime.quantile.csv <==
1	../sv-benchmarks/c/termination-bwb/not-04.yml	true	0.203687	0.20340366009622812	46264320	esbmc.kind
2	../sv-benchmarks/c/termination-bwb/or-03.yml	true	0.216032	0.21575715579092503	46325760	esbmc.kind
3	../sv-benchmarks/c/termination-bwb/or-06.yml	true	0.219668	0.21934533398598433	46387200	esbmc.kind
4	../sv-benchmarks/c/termination-bwb/consecutive-zero-bits-trailing.yml	true	0.222579	0.22267441637814045	46174208	esbmc.kind
5	../sv-benchmarks/c/termination-bwb/and-05.yml	true	0.255494	0.2557291788980365	46166016	esbmc.kind
6	../sv-benchmarks/c/termination-bwb/counting-bits-set.yml	true	0.339453	0.3321264637634158	46247936	esbmc.kind
7	../sv-benchmarks/c/termination-bwb/reverse-bits1.yml	true	0.376826	0.3688467238098383	37851136	symbiotic.svcomp
8	../sv-benchmarks/c/termination-bwb/and-03-false.yml	false(termination)	0.556154	0.5435867160558701	40669184	symbiotic.svcomp
9	../sv-benchmarks/c/termination-bwb/and-04-false.yml	false(termination)	0.611381	0.5986382970586419	49348608	symbiotic.svcomp
10	../sv-benchmarks/c/termination-bwb/or-05.yml	false(termination)	0.694211	0.6822796370834112	49217536	symbiotic.svcomp
11	../sv-benchmarks/c/termination-bwb/or-05-false.yml	false(termination)	0.798796	0.7842228766530752	49283072	symbiotic.svcomp
12	../sv-benchmarks/c/termination-bwb/counting-bits-BK1.yml	true	0.800809	0.7940833540633321	46170112	esbmc.kind
13	../sv-benchmarks/c/termination-bwb/parity0.yml	true	0.84427	0.8364746514707804	46374912	esbmc.kind
14	../sv-benchmarks/c/termination-bwb/or-02.yml	true	0.8584	0.8521676240488887	46612480	esbmc.kind
15	../sv-benchmarks/c/termination-bwb/counting-bits-BK.yml	true	0.889139	0.8810720564797521	46247936	esbmc.kind
16	../sv-benchmarks/c/termination-bwb/parity1.yml	true	0.896961	0.8896071994677186	46170112	esbmc.kind
17	../sv-benchmarks/c/termination-bwb/not-04-false.yml	false(termination)	1.152074	1.1390956081449986	48902144	symbiotic.svcomp
18	../sv-benchmarks/c/termination-bwb/not-02-false.yml	false(termination)	1.177439	1.1655513364821672	40992768	symbiotic.svcomp
19	../sv-benchmarks/c/termination-bwb/not-05-false.yml	false(termination)	1.223437	1.2117668511345983	57626624	symbiotic.svcomp
20	../sv-benchmarks/c/termination-bwb/not-03-false.yml	false(termination)	1.701818	1.6876549422740936	58023936	symbiotic.svcomp
21	../sv-benchmarks/c/termination-bwb/and-05-false.yml	false(termination)	1.870498	1.8584768110886216	58138624	symbiotic.svcomp
22	../sv-benchmarks/c/termination-bwb/and-04.yml	true	1.939522	1.9318602411076427	48025600	esbmc.kind
23	../sv-benchmarks/c/termination-bwb/not-02.yml	false(termination)	2.281932	2.270627452991903	57974784	symbiotic.svcomp
24	../sv-benchmarks/c/termination-bwb/or-04.yml	false(termination)	2.992752	3.1111837970092893	78073856	cpv.svcomp
25	../sv-benchmarks/c/termination-bwb/xor-01.yml	true	8.464707	4.71322731487453	209309696	cpachecker.svcomp
26	../sv-benchmarks/c/termination-bwb/not-05.yml	true	15.627708	9.937781190499663	359071744	uautomizer.default
27	../sv-benchmarks/c/termination-bwb/not-03.yml	true	16.531639	10.503095790743828	373690368	uautomizer.default
28	../sv-benchmarks/c/termination-bwb/and-03.yml	true	19.047619	12.072329171001911	367718400	uautomizer.default
29	../sv-benchmarks/c/termination-bwb/not-01.yml	true	19.91492	12.191792312078178	347467776	uautomizer.default
30	../sv-benchmarks/c/termination-bwb/and-06.yml	true	22.844036	13.710325308144093	362840064	uautomizer.default
31	../sv-benchmarks/c/termination-bwb/and-assume.yml	true	24.867098	15.113662976771593	364761088	uautomizer.default
32	../sv-benchmarks/c/termination-bwb/and-02.yml	true	28.000072	17.083564680069685	523739136	uautomizer.default
33	../sv-benchmarks/c/termination-bwb/and-01.yml	true	28.226646	16.580298092216253	426455040	uautomizer.default

